A Multicast-Capable AXI Crossbar for Many-core Machine Learning Accelerators

To keep up with the growing computational requirements of machine learning workloads, many-core accelerators integrate an ever-increasing number of processing elements, putting the efficiency of memory and interconnect subsystems to the test. In this work, we present the design of a multicast-capable AXI crossbar, with the goal of enhancing data movement efficiency in massively parallel machine learning accelerators. We propose a lightweight, yet flexible, multicast implementation, with a modest area and timing overhead (12% and 6% respectively) even on the largest physically-implementable 16-to-16 AXI crossbar. To demonstrate the flexibility and end-to-end benefits of our design, we integrate our extension into an open-source 288-core accelerator. We report tangible performance improvements on a key computational kernel for machine learning workloads, matrix multiplication, measuring a 29% speedup on our reference system.

==> res/synth.json <==
[
  {
    "NoSlvMst": 2,
    "EnableMulticast": 0,
    "comb_area_ge - buffer_area_ge": 7089.98347107438,
    "non_comb_area_ge": 20172.66115702479,
    "max_frequency": 0.9990009990009991
  },
  {
    "NoSlvMst": 2,
    "EnableMulticast": 1,
    "comb_area_ge - buffer_area_ge": 7515.84297520661,
    "non_comb_area_ge": 21079.694214876035,
    "max_frequency": 1.0
  },
  {
    "NoSlvMst": 4,
    "EnableMulticast": 0,
    "comb_area_ge - buffer_area_ge": 19197.644628099173,
    "non_comb_area_ge": 42217.371900826445,
    "max_frequency": 1.0
  },
  {
    "NoSlvMst": 4,
    "EnableMulticast": 1,
    "comb_area_ge - buffer_area_ge": 20644.834710743802,
    "non_comb_area_ge": 44276.69421487603,
    "max_frequency": 0.9970089730807579
  },
  {
    "NoSlvMst": 8,
    "EnableMulticast": 0,
    "comb_area_ge - buffer_area_ge": 53479.31404958678,
    "non_comb_area_ge": 88268.47933884298,
    "max_frequency": 0.9950248756218907
  },
  {
    "NoSlvMst": 8,
    "EnableMulticast": 1,
    "comb_area_ge - buffer_area_ge": 61683.93388429752,
    "non_comb_area_ge": 93210.17355371901,
    "max_frequency": 0.9920634920634921
  },
  {
    "NoSlvMst": 16,
    "EnableMulticast": 0,
    "comb_area_ge - buffer_area_ge": 186116.12396694216,
    "non_comb_area_ge": 186135.77685950414,
    "max_frequency": 0.984251968503937
  },
  {
    "NoSlvMst": 16,
    "EnableMulticast": 1,
    "comb_area_ge - buffer_area_ge": 217723.6694214876,
    "non_comb_area_ge": 199968.20661157023,
    "max_frequency": 0.9250693802035153
  }
]
